There is power in general equilibrium

The article develops a general equilibrium model where power relations are central in the determination of unemployment, profitability, and income distribution. The paper contributes to the market forces versus institutions debate by providing a unified model capable of identifying key interrelations between technical and institutional changes in the economy. Empirically, the model is used to gauge the relative roles of technology and institutions in the behavior of the labor share, the unemployment rate, the capital-output ratio, and business profitability and demonstrates how they complement each other in providing an adequate narrative to the structural changes of the US economy.

==> dt_communist_th.csv <==
years_dt,Com_threat
1948.0,25.98710246842858
1949.0,29.450564188564755
1950.0,29.71784776902887
1951.0,27.73953488372093
1952.0,28.472391145706638
1953.0,28.391558787018973
1954.0,29.984253875968992
1955.0,30.402993667242374
1956.0,32.67229982180836
1957.0,32.74732850741124
1958.0,35.52460757700933
1959.0,32.67039106145251
1960.0,34.82306030902143
1961.0,35.939477303989
1962.0,34.77550590219224
1963.0,32.5509890335144
1964.0,34.75442043222004
1965.0,34.53482935951379
1966.0,33.98730525100981
1967.0,34.63356973995272
1968.0,35.00063315182981
1969.0,34.42446786526141
1970.0,37.08990733784122
1971.0,37.029597441993936
1972.0,35.39387739041473
1973.0,36.30554093677167
1974.0,37.449592939207186
1975.0,37.67529665587918
1976.0,37.486140882548604
1977.0,36.7415449448234
1978.0,35.69965171071502
1979.0,34.44522354669605
1980.0,34.59862888791327
1981.0,34.11631620974182
1982.0,35.665867853474836
1983.0,35.34385569334837
1984.0,33.33956852475371
1985.0,32.3774339096993
1986.0,32.599704579025115
1987.0,31.906133026202134
1988.0,31.302456570839027
1989.0,30.84122320165415
1990.0,29.714455681142177


==> dt_concentration.csv <==
years_dt,dt_concentration
1947.0,0.47646763920784
1948.0,0.4836381375789642
1949.0,0.4923242330551147
1950.0,0.4865368604660034
1951.0,0.4927995502948761
1952.0,0.4854896366596222
1953.0,0.4882147908210754
1954.0,0.497820258140564
1955.0,0.5003907680511475
1956.0,0.5113986134529114
1957.0,0.5189480781555176
1958.0,0.5233834981918335
1959.0,0.5349075794219971
1960.0,0.5392972826957703
1961.0,0.5442733764648438
1962.0,0.5459210872650146
1963.0,0.5516443848609924
1964.0,0.5571507811546326
1965.0,0.5639559030532837
1966.0,0.5717521905899048
1967.0,0.5867921710014343
1968.0,0.5948663949966431
1969.0,0.6021299362182617
1970.0,0.6171733736991882
1971.0,0.6271153092384338
1972.0,0.6297242045402527
1973.0,0.6396558880805969
1974.0,0.6544858813285828
1975.0,0.6587772965431213
1976.0,0.6593862771987915
1977.0,0.6670076251029968
1978.0,0.6738221645355225
1979.0,0.6900151968002319
1980.0,0.6977352499961853
1981.0,0.7110620141029358
1982.0,0.727937638759613
1983.0,0.736036479473114
1984.0,0.7401734590530396
1985.0,0.7541628479957581
1986.0,0.76510089635849
1987.0,0.7719162106513977
1988.0,0.7701404094696045
1989.0,0.7723339796066284
1990.0,0.7727064490318298
1991.0,0.7761877775192261
1992.0,0.7792516946792603
1993.0,0.7830358147621155
1994.0,0.7920697927474976
1995.0,0.8008254766464233
1996.0,0.8060635924339294
1997.0,0.8164121508598328
1998.0,0.8284180164337158
1999.0,0.8334174752235413
2000.0,0.8453292846679688
2001.0,0.8475069999694824
2002.0,0.8530803918838501
2003.0,0.8545672297477722
2004.0,0.8620476722717285
2005.0,0.8632668852806091
2006.0,0.8684855103492737
2007.0,0.8733906149864197
2008.0,0.8755146861076355


==> dt_deloecker.csv <==
years_dt,dt_deloecker1,dt_deloecker2
1950.0,0.21645966382154572,0.48127493604517
1951.0,0.19606254878996954,0.47155775394758687
1952.0,0.15054533121878239,0.45057491976917974
1953.0,0.17364149380883653,0.4611025776452251
1954.0,0.1672552951882015,0.4581672677120381
1955.0,0.19597295104678622,0.4715155053297712
1956.0,0.18719632246013337,0.46739529608775654
1957.0,0.17833528884120006,0.4632719860297553
1958.0,0.18568173838859708,0.46668792244084434
1959.0,0.2378981646826954,0.4917041430136451
1960.0,0.2065774886873338,0.47654231564582855
1961.0,0.25006431388007366,0.49772282684337277
1962.0,0.2566889595783544,0.5010310098989321
1963.0,0.2675393123169851,0.5064969732790724
1964.0,0.2766388195768592,0.5111268791488622
1965.0,0.2707993580577493,0.508150871005853
1966.0,0.2631547212050014,0.5042810526547452
1967.0,0.2613991835420529,0.5033965448946062
1968.0,0.25858019080612027,0.501979471988792
1969.0,0.2549065245269032,0.5001387500988269
1970.0,0.23944987758851954,0.49246771895031205
1971.0,0.2373517353246605,0.49143553482881763
1972.0,0.2379068357576841,0.49170840663562654
1973.0,0.2274510606607554,0.4865939982679516
1974.0,0.2080892010867196,0.47726325536268155
1975.0,0.2064945221959879,0.4765027802420011
1976.0,0.1955149729913055,0.4712996110167137
1977.0,0.2062585994604028,0.4763903756624918
1978.0,0.20442219523355798,0.47551633315630704
1979.0,0.18381960083213886,0.46581969396463424
1980.0,0.1674887594091784,0.45827424586357113
1981.0,0.16676027227376378,0.45794052054302786
1982.0,0.17510222669444245,0.4617766175202828
1983.0,0.19585374894441318,0.47145930304001654
1984.0,0.21203487784119007,0.4791501018904452
1985.0,0.22270905693519663,0.48429203000000004
1986.0,0.25303938413320876,0.49920579208889937
1987.0,0.2575210163918074,0.5014480696491116
1988.0,0.27667142716388926,0.5111435460347895
1989.0,0.2763490961848263,0.5109788151855086
1990.0,0.2694788953528985,0.50748031954878
1991.0,0.2738244982553254,0.5096904261431325
1992.0,0.28789255029976457,0.5169114513716119
1993.0,0.2974655577038274,0.5218836098059076
1994.0,0.30733174687479564,0.5270580964833204
1995.0,0.3202441274021553,0.5339077989974205
1996.0,0.3314187750803536,0.539907490329231
1997.0,0.3417070823048516,0.5454908971148587
1998.0,0.34133041653157004,0.5452854680557554
1999.0,0.33846453638767016,0.5437249824105672
2000.0,0.3489737658441382,0.5494692440254927
2001.0,0.3364115204923118,0.5426098514614348
2002.0,0.3593730009073974,0.5552131180384199
2003.0,0.4219406381218869,0.5910612640559378
2004.0,0.4180410319776061,0.5887608461959796
2005.0,0.42310068315947796,0.5917473195929431
2006.0,0.4384729716746736,0.6009141068529289


==> dt_mech_Dechezlepretre.csv <==
years_dt,dt_mech
1963.0,0.11396882932318964
1964.0,0.11412209439082109
1965.0,0.11352942522573575
1966.0,0.11441979741144978
1967.0,0.11576379589288742
1968.0,0.1156303810254894
1969.0,0.11772529343655368
1970.0,0.11741021757629638
1971.0,0.11802805530253949
1972.0,0.11833528313895042
1973.0,0.11903153475327585
1974.0,0.11849641590010881
1975.0,0.1177708767756204
1976.0,0.1171711767298475
1977.0,0.11835786211385715
1978.0,0.119315756071254
1979.0,0.1184413779760985
1980.0,0.12074392023111369
1981.0,0.12154164826855135
1982.0,0.12384134593471109
1983.0,0.12466139272387163
1984.0,0.127636955724917
1985.0,0.1266612711020509
1986.0,0.1266525744191629
1987.0,0.12622584756703603
1988.0,0.12525138135951266
1989.0,0.12724633184730372
1990.0,0.12749588956162236
1991.0,0.1256017837225496
1992.0,0.12585987459063963
1993.0,0.12445160665727874
1994.0,0.12378976278176801
1995.0,0.124953282948171
1996.0,0.1255108805325014
1997.0,0.1255103751986276
1998.0,0.12653888023699567
1999.0,0.1277319887495124
2000.0,0.13068834694626963
2001.0,0.13158578535103424
2002.0,0.13660750463956095
2003.0,0.14012538099419708
2004.0,0.14676690733722478
2005.0,0.14959202222050802
2006.0,0.1528217959204447
2007.0,0.15653710784710947
2008.0,0.1590837662261367


==> dt_mech_Mann.csv <==
years_dt,dt_mech
1974.0,0.11827974509833705
1975.0,0.11874968218820975
1976.0,0.11840826048367407
1977.0,0.11908052968635574
1978.0,0.11924403375340495
1979.0,0.11923247457660936
1980.0,0.12112528622835439
1981.0,0.1206398427397854
1982.0,0.12132736383845809
1983.0,0.12211558056924647
1984.0,0.12255068024870844
1985.0,0.12432290702134606
1986.0,0.1232273869013956
1987.0,0.12418220161379674
1988.0,0.12364916005638789
1989.0,0.12400050650041743
1990.0,0.12485262202042567
1991.0,0.1258263325736454
1992.0,0.12791374200567754
1993.0,0.12932645524766775
1994.0,0.13138948772167974
1995.0,0.13050584232461782
1996.0,0.1330018437606468
1997.0,0.13233473024644538
1998.0,0.13309215799777802
1999.0,0.13318664136858346
2000.0,0.13966782096513145
2001.0,0.1416895083661912
2002.0,0.14415033637159635
2003.0,0.14153008662272326
2004.0,0.14504428954593754
2005.0,0.14532757647287525
2006.0,0.14705046234177238
2007.0,0.14726875269591508
2008.0,0.14709456336830792


==> dt_mech_model2.csv <==
years_dt,dt_mech,dt_mech_hp
1948.0,0.10778451624419849,0.12567410582997246
1949.0,0.10860440256993764,0.12567410582997246
1950.0,0.10910477698834253,0.12567410582997246
1951.0,0.10947795799403093,0.12567410582997246
1952.0,0.10993961225648607,0.12567410582997246
1953.0,0.11053546887291232,0.12567410582997246
1954.0,0.11145093102594106,0.12567410582997246
1955.0,0.11262231776982867,0.12567410582997246
1956.0,0.11420933602580863,0.12567410582997246
1957.0,0.11599408803847755,0.12567410582997246
1958.0,0.11747528097568005,0.12567410582997246
1959.0,0.11814054555316944,0.12567410582997246
1960.0,0.11801915543365815,0.12567410582997246
1961.0,0.11720210497244332,0.12567410582997246
1962.0,0.11577977672090822,0.12567410582997246
1963.0,0.11396882932318964,0.12567410582997246
1964.0,0.11194965072554175,0.12567410582997246
1965.0,0.10981616926084037,0.12567410582997246
1966.0,0.1080549849806749,0.12567410582997246
1967.0,0.10704408764084872,0.12567410582997246
1968.0,0.10701026062720731,0.12567410582997246
1969.0,0.10786874135478741,0.12567410582997246
1970.0,0.10945894809386825,0.12567410582997246
1971.0,0.11153975464346033,0.12567410582997246
1972.0,0.11377187032844527,0.12567410582997246
1973.0,0.11597356725025254,0.12567410582997246
1974.0,0.11827974509833705,0.12567410582997246
1975.0,0.1208203113391485,0.12567410582997246
1976.0,0.12328001341900174,0.12567410582997246
1977.0,0.12517846092248985,0.12567410582997246
1978.0,0.12668528214727326,0.12567410582997246
1979.0,0.12828696878359414,0.12567410582997246
1980.0,0.13043226122919604,0.12567410582997246
1981.0,0.13314720255668044,0.12567410582997246
1982.0,0.13589299125100884,0.12567410582997246
1983.0,0.13801698100375503,0.12567410582997246
1984.0,0.1389336538194066,0.12567410582997246
1985.0,0.13872996137311067,0.12567410582997246
1986.0,0.13796884674731302,0.12567410582997246
1987.0,0.13706674835803556,0.12567410582997246
1988.0,0.13627621903451703,0.12567410582997246
1989.0,0.13576265575034108,0.12567410582997246
1990.0,0.13564028749181578,0.12567410582997246
1991.0,0.1358250351505762,0.12567410582997246
1992.0,0.13605322121919683,0.12567410582997246
1993.0,0.1360230504704092,0.12567410582997246
1994.0,0.13572002296330077,0.12567410582997246
1995.0,0.13526985099275068,0.12567410582997246
1996.0,0.13482579680606954,0.12567410582997246
1997.0,0.13445881128678883,0.12567410582997246
1998.0,0.13423468194334387,0.12567410582997246
1999.0,0.13430847705876303,0.12567410582997246
2000.0,0.13488099788585606,0.12567410582997246
2001.0,0.1360304213454635,0.12567410582997246
2002.0,0.13761032413080143,0.12567410582997246
2003.0,0.13914553682158237,0.12567410582997246
2004.0,0.140297896911587,0.12567410582997246
2005.0,0.14113472610295075,0.12567410582997246
2006.0,0.14195905471481884,0.12567410582997246
2007.0,0.1429012032671172,0.12567410582997246
2008.0,0.14395210290015448,0.12567410582997246


==> dt_quantal.csv <==
dt_ct,dt_equil11,dt_equil12,dt_equil21,dt_equil22
-0.2,0.0831243918738025,0.10405902466351002,0.3609555026569865,0.451861080805701
-0.19595959595959597,0.08479253934581159,0.10613259791094053,0.3593215284198403,0.44975333432340764
-0.1919191919191919,0.08649867669963279,0.10824280304567332,0.3576731392522673,0.44758538100242656
-0.18787878787878787,0.08824398600664159,0.11039008464489114,0.35601004210241116,0.44535588724605607
-0.18383838383838383,0.09002969824271727,0.11257487813323531,0.35433192405182745,0.44306349957222
-0.1797979797979798,0.09185709552531776,0.11479760822691443,0.35263845118843845,0.44070684505932944
-0.17575757575757575,0.09372751344617739,0.11705868723205426,0.3509292674275093,0.4382845318942591
-0.1717171717171717,0.09564234350166223,0.11935851318463478,0.34920399327927376,0.43579515003442926
-0.16767676767676767,0.09760303562243558,0.12169746781830991,0.3474622245620113,0.4332372719972432
-0.16363636363636364,0.09961110080361182,0.1240759143452806,0.3457035310596094,0.4306094537914981
-0.1595959595959596,0.10166811383597558,0.1264941950341815,0.3439274551229317,0.4279102360069112
-0.15555555555555556,0.10377571613813462,0.1289526285676695,0.34213351021467286,0.42513814507952297
-0.15151515151515152,0.10593561868857894,0.1314515071610249,0.3403211793978272,0.422291694752569
-0.14747474747474748,0.10814960505556888,0.13399109342164145,0.33848991376843274,0.419369387754357
-0.14343434343434344,0.1104195345215018,0.13657161692775366,0.33663913083391517,0.4163697177168294
-0.1393939393939394,0.11274734529689516,0.13919327050315847,0.3347682128391311,0.4132911713608152
-0.13535353535353536,0.11513505781733233,0.1418562061630225,0.3328765050431608,0.4101322309764843
-0.13131313131313133,0.11758477811460713,0.1445605307041583,0.33096331395100204,0.4068913772302326
-0.12727272727272726,0.12009870125080906,0.14730630091138755,0.3290279055056429,0.4035670923321606
-0.12323232323232323,0.12267911480119967,0.15009351834984638,0.3270695032475432,0.40015786360141076
-0.1191919191919192,0.12532840236832118,0.15292212371131514,0.325087286450365,0.39666218746999876
-0.11515151515151516,0.12804904710584303,0.15579199068093869,0.3230803882439251,0.3930785739692932
-0.1111111111111111,0.13084363522607811,0.15870291928907485,0.32104789373780956,0.3894055517470375
-0.10707070707070707,0.13371485945982095,0.16165462871152572,0.31898883816195805,0.3856416736666953
-0.10303030303030303,0.13666552243107502,0.16464674948014843,0.3169022050438325,0.38178552304494406
-0.09898989898989899,0.13969853990226938,0.16767881506489024,0.31478692444559986,0.37783572058724046
-0.09494949494949495,0.1428169438375777,0.17075025278776246,0.3126418712891201,0.3737909320855397
-0.09090909090909091,0.1460238852228805,0.17386037402929183,0.31046586380152025,0.3696498769463074
-0.08686868686868687,0.14932263657059222,0.17700836368871897,0.3082576621198066,0.3654113376208823
-0.08282828282828283,0.1527165940259455,0.18019326886086498,0.3060159670993739,0.36107417001381553
-0.07878787878787878,0.15620927897823297,0.18341398669535924,0.30373941937850385,0.35663731494790385
-0.07474747474747474,0.15980433906588298,0.18666925140811685,0.3014265987590161,0.35209981076698404
-0.0707070707070707,0.16350554844798845,0.18995762042086617,0.2990760239722313,0.34746080715891403
-0.06666666666666667,0.16731680719697423,0.19327745961253281,0.2966861529093314,0.34271958028116156
-0.06262626262626263,0.17124213964745316,0.19662692767681522,0.2942553834060604,0.3378755492696712
-0.05858585858585859,0.17528569151503098,0.20000395959380443,0.2917820546834845,0.33292829420768
-0.05454545454545454,0.17945172557599753,0.20340624924054823,0.28926444955914365,0.32787757562431064
-0.050505050505050504,0.18374461567469436,0.20683123118663443,0.2867007975562257,0.3227233555824456
-0.046464646464646465,0.18816883880025112,0.21027606174678917,0.284089279052197,0.3174658204007627
-0.04242424242424243,0.192728964948844,0.21373759939384093,0.28142803062227895,0.3121054050350362
-0.03838383838383838,0.19742964446238317,0.21721238467284587,0.27871515174686595,0.306642819117905
-0.03434343434343434,0.20227559251059274,0.22069661980138425,0.27594871306482355,0.30107907462319944
-0.030303030303030304,0.2072715703365055,0.22418614816161342,0.2731267663950905,0.29541551510679054
-0.026262626262626262,0.21242236306460274,0.2276764341870696,0.2702473565327633,0.28965384621556434
-0.022222222222222223,0.2177327532074383,0.2311625434223883,0.26730853557885903,0.28379616779131445
-0.01818181818181818,0.22320749022406516,0.2346391240920004,0.2643083791626596,0.27784500652127486
-0.014141414141414142,0.22885125510509213,0.23810038990552562,0.2612450055042659,0.2718033494851164
-0.010101010101010102,0.23466861995154534,0.2415401050981131,0.2581165971338291,0.2656746778165124
-0.006060606060606061,0.2406640021739971,0.2449515723252009,0.2549214255013555,0.2594629999994465
-0.00202020202020202,0.24684161307420888,0.24832762421042065,0.2516578785901354,0.25317288412523514
0.00202020202020202,0.2532054006668034,0.25166061943768525,0.24832449158936232,0.24680948830614902
0.006060606060606061,0.259758986725628,0.2549424443627719,0.24491998060565656,0.2403785883059435
0.010101010101010102,0.26650559820231495,0.2581645211892671,0.24144327929686524,0.23388660131155273
0.014141414141414142,0.2734479933660099,0.261317823800454,0.23789357819313484,0.2273406046404013
0.01818181818181818,0.280588383254943,0.26439290235329355,0.2342703663290672,0.22074834806269625
0.022222222222222223,0.2879283493119947,0.26737991771280206,0.2305734746472325,0.21411825832797077
0.026262626262626262,0.295468758394497,0.2702686867241186,0.2268031204494912,0.20745943443189324
0.030303030303030304,0.30320967650422453,0.27304873902617416,0.22295995214257772,0.2007816323270236
0.03434343434343434,0.31115028382369603,0.2757093865879323,0.2190450925351064,0.19409523705326526
0.03838383838383838,0.31928879193303067,0.2782398052017205,0.21506018059158732,0.18741122227366153
0.04242424242424243,0.3276223672147346,0.2806291290218743,0.21100740885948652,0.18074109490390458
0.046464646464646465,0.3361470623310483,0.2828665568529499,0.20688955578757587,0.1740968250284259
0.050505050505050504,0.3448577590812497,0.28494146934530373,0.20271001095685962,0.16749076061658694
0.05454545454545454,0.3537481256385486,0.28684355536654627,0.19847279156648626,0.16093552742841885
0.05858585858585859,0.3628105911247438,0.28856294523957016,0.19418254855636144,0.15444391507932462
0.06262626262626263,0.3720363402204788,0.2900903479394257,0.1898445609321289,0.1480287509079666
0.06666666666666667,0.3814153300628449,0.2914171888050281,0.18546471715102208,0.14170276398110493
0.0707070707070707,0.3909363310499393,0.29253574389596204,0.18104948282677683,0.13547844222732183
0.07474747474747474,0.4005869923702714,0.2934392668568335,0.1766058545061291,0.12936788626676599
0.07878787878787878,0.41035393213777643,0.29412210408245393,0.17214129983558385,0.1233826639441858
0.08282828282828283,0.42022285099238343,0.2945797941350944,0.16766368504224602,0.11753366983027616
0.08686868686868687,0.4301786669867316,0.29480914776139366,0.16318119125610517,0.1118309939957696
0.09090909090909091,0.4402056685956198,0.2948083054819033,0.15870222175857174,0.10628380416390514
0.09494949494949495,0.45028768183039447,0.2945767705497542,0.1542353027093294,0.10090024491052198
0.09898989898989899,0.46040824678299375,0.294115416045837,0.14978898024213236,0.09568735692903688
0.10303030303030303,0.47055079851548837,0.29342646593026095,0.14537171700185997,0.09065101855239072
0.10707070707070707,0.48069884708126936,0.29251345092942277,0.14099179120527036,0.0857959107840375
0.1111111111111111,0.49083615161907274,0.29138114113013774,0.1366572011473452,0.08112550610344432
0.11515151515151516,0.5009468838814997,0.29003545801001057,0.1323755777597599,0.07664208034872982
0.1191919191919192,0.5110157772039393,0.28848336930421054,0.12815410738671315,0.07234674610513694
0.12323232323232323,0.5210282577301685,0.28673277055973395,0.12399946641397457,0.06823950529612306
0.12727272727272726,0.5309705556200655,0.2847923574469989,0.1199177688120285,0.06431931812090712
0.13131313131313133,0.5408297949044442,0.28267149289317267,0.11591452707572764,0.06058418512665559
0.13535353535353536,0.5505940615586514,0.280380072897162,0.11199462649867702,0.05703123904550962
0.1393939393939394,0.5602524501879694,0.2779283945201453,0.10816231224085925,0.05365684305102605
0.14343434343434344,0.5697950904157612,0.27532702906231843,0.10442118825370308,0.05045669226821734
0.14747474747474748,0.5792131546166089,0.27258670288239384,0.10077422682913995,0.047425915671857284
0.15151515151515152,0.5884988490331972,0.26971818773469713,0.09722378734037707,0.04455917589172864
0.15555555555555556,0.5976453905613442,0.26673220192698643,0.09377164263692507,0.04185076487474425
0.1595959595959596,0.6066469715962785,0.2636393230698293,0.09041901153404694,0.039294693799845314
0.16363636363636364,0.6154987153249555,0.2604499127164185,0.08716659588309339,0.036884776075532644
0.16767676767676767,0.6241966237474507,0.25717405279259986,0.08401462080838797,0.03461470265156152
0.1717171717171717,0.6327375205393951,0.2538214933957208,0.08096287683280158,0.032478109232082476
0.17575757575757575,0.6411189906498771,0.25040161129697946,0.07801076277347017,0.030468635279673258
0.1797979797979798,0.6493393182855661,0.2469233783099704,0.07515732845884099,0.028579974945622536
0.18383838383838383,0.6573974246788682,0.2433953385801037,0.07240131648827282,0.026805920252755234
0.18787878787878787,0.6652928067889797,0.2398255937957932,0.06974120241816012,0.02514039699706688
0.1919191919191919,0.673025477691845,0.2362217953423634,0.06717523299703262,0.023577493968758995
0.19595959595959597,0.680595910202418,0.23259114225893507,0.06470146164267988,0.022111485895967
0.2,0.6880049823259462,0.22894038441030026,0.062317782022397426,0.020736851241356078


==> dt_return.csv <==
years_dt,dt_return,dt_mu_inst,dt_mu_tech_inst,dt_mu_tech,dt_wp_beabls
1948.0,0.4599450642375558,0.37713963965462177,0.3518943436158594,0.3714655106942633,0.47246996290806387
1949.0,0.41655980568175127,0.37358213526236167,0.35072018562122914,0.3716593160198541,0.4751794074780444
1950.0,0.4671242905959869,0.3711093393576364,0.34922859655086913,0.3717779714015793,0.47761609508202635
1951.0,0.517619906587322,0.36655386385261973,0.3458568251112535,0.3718666504953619,0.49657104074760017
1952.0,0.5007523961735854,0.36328733098716787,0.3432417440800431,0.37197657251473876,0.49666361097393347
1953.0,0.42848909306226957,0.3530660057168075,0.3383672520746596,0.372118806278067,0.49786861798235355
1954.0,0.4134843520166173,0.36367445894515377,0.34500687710731265,0.3723381148249518,0.49788034055965297
1955.0,0.41506831708183045,0.3649262820491572,0.347721375960188,0.3726201131400642,0.506439805985267
1956.0,0.41302873256033673,0.366208467299549,0.3511692282300898,0.3730046326870344,0.51213837592488
1957.0,0.39406926135297404,0.36630988619267363,0.3534993402689993,0.37344043104517827,0.5118173132156899
1958.0,0.34456881356953906,0.3690378209721137,0.3578206191009384,0.37380480303835373,0.5128340492627016
1959.0,0.38590173542272727,0.36852220486130205,0.3580077040003794,0.37396925052681557,0.511295134008075
1960.0,0.34227919288015834,0.3700724402484352,0.358953513365896,0.37393920736670777,0.511295134008075
1961.0,0.35758570189115607,0.3675633499931565,0.35525977451292023,0.3737374185845713,0.511295134008075
1962.0,0.4065605930849966,0.3679977751022324,0.3533259185143373,0.37338791290704376,0.511295134008075
1963.0,0.39177995515758524,0.3676628397982671,0.35007356965073355,0.3729461784753411,0.511295134008075
1963.0,0.38243243551923467,0.36670908570745797,0.345693711187356,0.37245798688545223,0.511295134008075
1964.0,0.38163074756280446,0.36538624979623313,0.34823549972371143,0.37194715645847143,0.5157232783646049
1965.0,0.40883557733029907,0.36662914422015513,0.3528927541011698,0.37152935951490784,0.5145363782882891
1966.0,0.4001979677509153,0.3649376396012286,0.3519531006109386,0.371291147326391,0.5104410320081806
1967.0,0.3791166589259375,0.365083959411623,0.3522468977518203,0.3712831963857208,0.5059153716019218
1968.0,0.39514814065615644,0.36649879792272055,0.35435061965525094,0.37148538453255575,0.48172872640135384
1969.0,0.3653271529318349,0.361215441960384,0.3707492962170156,0.3718621293404303,0.4755533123021132
1970.0,0.32753157508554975,0.36816367113039794,0.36229484341786067,0.37235944388109476,0.46899041611092723
1971.0,0.3647405359364057,0.3501354977335192,0.3455737742048887,0.3728983566529574,0.48981117999601737
1972.0,0.3437519650459903,0.34485993537528126,0.3415371010230182,0.373435400099611,0.49296332669992515
1973.0,0.33024479266017787,0.3483747510831723,0.34625969409956897,0.37400372148498146,0.4726074427480394
1974.0,0.3585094743667963,0.3377862339273343,0.337021641934868,0.3746366228770994,0.4555069919162502
1975.0,0.36778140139921983,0.33230395187597495,0.3327727737473348,0.3752561511631746,0.47605179829983707
1976.0,0.342296588869276,0.32243068242608997,0.32409013270944764,0.3757388490209714,0.4713516398499763
1977.0,0.34191300790582413,0.31716352705037754,0.3198156559845636,0.3761247737129807,0.4723494834316486
1978.0,0.3382837763471402,0.3178632375357505,0.3213476245695914,0.3765377061514807,0.4637767627450469
1979.0,0.3254210285410023,0.3198502458298285,0.32409950622491035,0.37709515219601575,0.4556356769750767
1980.0,0.2913186426844249,0.3229665417351958,0.32792973506131057,0.37780776808073524,0.4429347273139619
1981.0,0.3024270941116672,0.3330977770686025,0.3387597934696428,0.37829732707568137,0.4376677731411961
1982.0,0.26463414354826487,0.32411406550552324,0.33008153912498017,0.3789710644425439,0.4503756074034193
1983.0,0.29211410695868895,0.3181266004642217,0.32409813904260126,0.3792556296270493,0.46421842323634505
1984.0,0.30653470759445955,0.31763711283073554,0.32353659740254775,0.37919267702524084,0.47245584707746213
1985.0,0.3144804977800549,0.3215582874232335,0.3273725878438995,0.37895602891297675,0.4730718641879123
1986.0,0.31335405743967953,0.32777654444412474,0.3335087620077908,0.37867235974787977,0.48429202999999993
1987.0,0.3014004418102377,0.3392535064193605,0.34481816527547726,0.3784205732557661,0.47419416721707147
1988.0,0.307004120011679,0.3538279607712603,0.3591933081846746,0.3782552235381745,0.48778837457869434
1989.0,0.32382191611575106,0.3713137379190223,0.37657480681952754,0.3782156044903855,0.5068535347114633
1990.0,0.30974649987127273,0.3903422913663936,0.3957262597532032,0.37827538668944477,0.5024245488734158
1991.0,0.3061762208127513,0.37436749342737646,0.3795813056135979,0.3783489558815168,0.5317377300467162
1992.0,0.30621426722294237,0.3718867355843514,0.3770830603739462,0.3783392453336221,0.5341269737060942
1993.0,0.33049159792103844,0.3655665799576659,0.37057496889818176,0.3782414302526921,0.5563825228785406
1994.0,0.36209369954793685,0.37592038963443153,0.38078439111981294,0.37809512644080406,0.5751584901720355
1995.0,0.36655661158532665,0.38200807944580767,0.3865988903728532,0.37794958425440345,0.5586563341269
1996.0,0.36574049593196867,0.3870766946793085,0.391419481611901,0.37815489374949574,0.5621835721503998
1997.0,0.36474823918244886,0.39368094446237206,0.3979286140164882,0.37809544482771174,0.5592494022770448
1998.0,0.34724519683110383,0.38089280496565664,0.4071541941976805,0.37811501253484053,0.5708290667368682
1999.0,0.34914635694120577,0.390448258961798,0.3967635551203635,0.37796774569748265,0.5702612454802372
2000.0,0.32737300761033533,0.38887524616665015,0.4005172564978562,0.3783416181394859,0.6083565288627026
2001.0,0.2970014258136594,0.3900963210312638,0.40324087996154506,0.3788437265638548,0.6074485523912019
2002.0,0.3186324860852579,0.3915497936212855,0.4064696352420455,0.37932095317728426,0.5920522445807359
2003.0,0.34339984568502757,0.39217024188118305,0.4091413520422489,0.37967358224466813,0.5841612656209795
2004.0,0.3813491232874783,0.39176758566695946,0.41096819598462003,0.37992716297656065,0.6023833263007655
2005.0,0.40619455193888876,0.3935047091435921,0.41501883912264087,0.3801751979585491,0.6012131403875682
2006.0,0.4164849329689566,0.3936049786543985,0.4176138436439165,0.38045684363637366,0.6067337863714568


==> dt_wagepremium.csv <==
years_dt,dt_wp
1963.0,0.39623976
1964.0,0.40927458
1965.0,0.42531013
1966.0,0.42100763
1967.0,0.45491552
1968.0,0.46221209
1969.0,0.45550156
1970.0,0.44925928
1971.0,0.47436047
1972.0,0.46035433
1973.0,0.4581604
1974.0,0.44149399
1975.0,0.42766857
1976.0,0.42538786
1977.0,0.40903664
1978.0,0.39563179
1979.0,0.40002394
1980.0,0.40211821
1981.0,0.39803505
1982.0,0.42556953
1983.0,0.45452166
1984.0,0.46685791
1985.0,0.48429203
1986.0,0.49832487
1987.0,0.500103
1988.0,0.5124917
1989.0,0.53913736
1990.0,0.53357983
1991.0,0.56080294
1992.0,0.56250858
1993.0,0.58736515
1994.0,0.58700705
1995.0,0.5940485
1996.0,0.58705664
1997.0,0.5908041
1998.0,0.61145735
1999.0,0.63822794
2000.0,0.63577843
2001.0,0.64877844
2002.0,0.64893484
2003.0,0.63066578
2004.0,0.64342451
2005.0,0.66158104


==> steady.csv <==
years_dt,ls_pennd,ls_beablsd,ls_techd,ls_instd,ls_techinstd,ky_beablsd,ky_techd,ky_instd,ky_techinstd,NAIRU_data,un_data,sqrtUVd,U_techd,Vacancies,Vac_techd,Vac_instd,Vac_techinstd,thetad,theta_techd,theta_instd,theta_techinstd,mu_bea,mu_tech,mu_inst,mu_techinst,r_bead,r_techd,r_instd,r_techinstd,Piketty_toptax,union_measure,minwage_measure,Tw_techd,Tw_inst,Tw_techinst,Tw_techdN,Tw_instN,Tw_techinstN,mu_techN,mu_instN,mu_techinstN
1948.0,0.6297051161527634,0.6210163870694431,0.6472717140054038,0.6319553252251165,0.6571006850270543,1.2494319422558235,1.2067150442304677,1.4202844869368363,1.2418060587724618,5.25,3.75,3.485775682585888,4.221524506429153,3.2498392724999996,2.9310142691125884,2.782610044181861,2.641557893965236,0.8666238059999999,0.694302322454557,0.7982757060596651,0.7578106380057201,0.4599450642375558,0.3714655106942633,0.37713963965462177,0.3518943436158594,0.25214876412848375,0.22445479081156022,0.19281857061504107,0.2096118160293502,40.52982241155554,29.91421772651819,15.291875172376646,1.77178958406776,3.4678532300611287,2.0874487585125285,1.9993720138329003,4.0,3.5631631511409085,0.38522262834694715,0.404447582460841,0.39526249606497926
1949.0,0.6310473382472992,0.6247579137614571,0.6465528800261551,0.6338452233722398,0.6572246569480615,1.3850202093235506,1.2157911678329034,1.4261321236180073,1.2544562216400357,5.264786295974732,6.05,3.417901060838932,4.223259561338999,1.9736036849999996,2.9301623577232636,2.740677603433854,2.623942473122607,0.32621548512396686,0.6938153611364217,0.8018598416541489,0.7677058014308213,0.41655980568175127,0.3716593160198541,0.37358213526236167,0.35072018562122914,0.21231776652118092,0.2228639285082558,0.19070922610578117,0.20698547120451238,40.52982241155554,34.226404593103595,15.438435537496517,1.77178958406776,3.6757640414237356,2.3489191527762205,1.9993720138329003,3.9098551146287814,4.0,0.3854899791748944,0.4016562748683003,0.39442770499512064
1950.0,0.6283628940582275,0.6336324508634894,0.6461140569802527,0.6350768691543053,0.6576537661775176,1.2712493898427388,1.2213293366688205,1.4278646554384122,1.2610254656696915,5.29125475,5.208333333333333,3.4533497144541374,4.224317570671731,2.353068466666666,2.92964348482598,2.7320305312934363,2.6292589577101144,0.45178914559999994,0.6935187603237228,0.791124779473799,0.7613648124617217,0.4671242905959869,0.3717779714015793,0.3711093393576364,0.34922859655086913,0.25045792962854757,0.22190497539400444,0.1895582765433707,0.20525814717468135,41.51835466549592,32.693980934611766,28.648090929830037,1.77178958406776,3.6550263464116814,2.4078858117862847,1.9993720138329003,4.0,4.0,0.3856536788049216,0.3992423450200838,0.39228605267027844
1951.0,0.6337317824363708,0.6121006391317727,0.645786721943517,0.6375727919722053,0.6593477728422373,1.23720175834708,1.2254592463545766,1.4367196148231944,1.2722416508834833,5.317979475868225,3.2833333333333337,3.321719894448744,4.225106207324069,3.3652230366666664,2.9292570190997473,2.6663353018335356,2.5844315292968445,1.0249410263959389,0.6932978427907884,0.8026972130580647,0.7780401753970722,0.517619906587322,0.3718666504953619,0.36655386385261973,0.3458568251112535,0.27568137545623833,0.22119558802466968,0.1866977251817576,0.20198907469267782,44.97821755428725,32.74753856639818,26.55232683559257,1.77178958406776,3.961506905703359,2.74258770933094,1.9993720138329003,4.0,4.0,0.3857760308835664,0.39645190551041687,0.38932109790226943
1952.0,0.644851565361023,0.5944169286523947,0.64538171293908,0.639316796275666,0.6604976629612145,1.2812102373541026,1.2305677063529656,1.4416114068420292,1.281432330249009,5.34208873021698,3.0250000000000004,3.2804255237692814,4.2260813121971275,3.565304743333334,2.9287795307155293,2.632346240725244,2.568835035661365,1.178613138292011,0.6930248886273476,0.8024404826909832,0.7830798221292087,0.5007523961735854,0.37197657251473876,0.36328733098716787,0.3432417440800431,0.26043154687285225,0.22032479723028725,0.18484795232854132,0.1994115196564008,45.472483681257444,41.20054781554694,25.95832872554661,1.77178958406776,4.0,2.9374255078352687,1.9993720138329003,4.0,3.1670994210458074,0.385927702297847,0.39391863721486364,0.38085105181284595
1953.0,0.6444960236549377,0.5963281653157456,0.644858854604707,0.644847193433644,0.6629268967915031,1.2641375671843573,1.2371602681561205,1.445436272850742,1.2979532196867483,5.360816260932922,2.9250000000000003,3.0941483758514914,4.227339074607961,3.35475713,2.9281642099919245,2.485955196585906,2.493981946253295,1.1469255145299144,0.692673135112418,0.8034376166274786,0.8060317875243994,0.42848909306226957,0.372118806278067,0.3530660057168075,0.3383672520746596,0.2372840275154874,0.2192118050899248,0.18052525716062318,0.1947843151907408,45.472483681257444,40.29730795048453,25.748119327673415,1.77178958406776,4.0,3.314284520163304,1.9993720138329003,4.0,3.2108756409680113,0.3861239745920971,0.39225509659423463,0.3793187365375322
1954.0,0.6370519995689392,0.6303829457290533,0.6440552973502925,0.6389455664882069,0.6583474531593672,1.3528038560368136,1.2472869212986666,1.4367324031162,1.2934808964538982,5.37436561251831,5.591666666666666,3.443046121005866,4.229269752918075,2.1265940475000003,2.927220954748416,2.6765697182291848,2.639241699040736,0.3803148818181819,0.6921338968101332,0.7773842185556435,0.7665426503986815,0.4134843520166173,0.3723381148249518,0.36367445894515377,0.34500687710731265,0.2162386100775915,0.21752541286885602,0.18562061545102315,0.19830936695436888,44.97821755428725,34.95648558164111,25.66749744677216,1.77178958406776,3.817567273269307,2.9245213371829606,1.9993720138329003,4.0,3.288836596389769,0.38642664253675013,0.3915194211074135,0.37918918430050386
1955.0,0.626844048500061,0.6323158046831703,0.6430266643715618,0.6381486856311953,0.6559400547783615,1.2611394318794777,1.2602409691274323,1.4314896136498163,1.301268059600219,5.3849255000000005,4.366666666666667,3.569216900475316,4.231737227752319,2.9389160616666667,2.926017674180517,2.7149103993866404,2.6866368143890713,0.6730342125954198,0.6914459751875158,0.7606459554265512,0.7527244460910429,0.41506831708183045,0.3726201131400642,0.3649262820491572,0.347721375960188,0.2325835911566265,0.21540825424010812,0.18677026923998558,0.19827342234909962,44.97821755428725,42.01739515823262,25.739492563849772,1.77178958406776,3.558642465536937,2.8054642510332517,1.9993720138329003,4.0,3.403147656269454,0.38681589862582244,0.39141672869235483,0.3801981637206072
1956.0,0.6404278874397278,0.6341261585237071,0.6416322814415812,0.6373313575520356,0.6528528159360361,1.3094380403458215,1.2777849154760146,1.4260012729071103,1.3130513816978369,5.39470911403656,4.125,3.6949021725951945,4.235075200993799,3.3121804175,2.9243938660306985,2.751179151329813,2.731332572061016,0.8029528284848485,0.6905175769593095,0.7445878193298587,0.7392164784007274,0.41302873256033673,0.3730046326870344,0.366208467299549,0.3511692282300898,0.2232257641513067,0.2126103812508701,0.18797127872227465,0.1979360895992629,44.97821755428725,38.052722306365574,32.378807473308406,1.77178958406776,3.253713326592585,2.658190200079596,1.9993720138329003,4.0,3.4291174121408092,0.38734680221102674,0.3920063608827309,0.38154820811753565
1957.0,0.6386847496032715,0.6352933527773774,0.6400631218332006,0.6375525686275915,0.6506281684528571,1.3815338180820416,1.2975058112016755,1.4331258304880805,1.3384312574784092,5.405755344726563,4.3,3.4606780857446062,4.238822604339287,2.8200590166666664,2.9225763132333604,2.6996519408885535,2.6946225768762404,0.6558276782945736,0.6894783259487,0.7800933441365412,0.7786400555359544,0.39406926135297404,0.37344043104517827,0.36630988619267363,0.3534993402689993,0.20460992125372388,0.2095570113967694,0.18707472061974842,0.1951346926439233,44.97821755428725,38.78201824818309,32.71353724311527,1.77178958406776,3.7412979663603068,3.2420287992107237,1.9993720138329003,4.0,4.0,0.3879487008747774,0.39266696951543034,0.38612773162619657
1958.0,0.635847270488739,0.6404963771402112,0.6387600253062805,0.6358738553202352,0.64704689500881,1.5043560889526242,1.3138652567676277,1.4229668856604054,1.3449133033900402,5.420648450927734,6.841666666666666,3.688438413824674,4.24192779624295,2.000600431666667,2.9210745761369368,2.7704126149904633,2.777537501554098,0.29241419220462855,0.6886195891226896,0.7511071906763174,0.7530388717196906,0.34456881356953906,0.37380480303835373,0.3690378209721137,0.3578206191009384,0.1703500578829246,0.20709471618181227,0.18943518113764807,0.1959425131380217,44.97821755428725,35.40753853598565,31.84205270756434,1.77178958406776,3.186420536819013,2.870383568599031,1.9993720138329003,4.0,4.0,0.3884521173520181,0.39232841976790744,0.3866586414568895
1959.0,0.6293543577194214,0.657411633813553,0.6381745099070849,0.6358804522831637,0.6462349036647412,1.3935354043516537,1.3212108105028082,1.416332635858218,1.3459044068120332,5.441163303092957,5.45,3.905264002042426,4.2433211229611185,2.8085263875,2.920402005336768,2.8085705345706833,2.825102325789588,0.5153259426605504,0.6882349746131923,0.7191755878992612,0.7234087949782855,0.38590173542272727,0.37396925052681557,0.36852220486130205,0.3580077040003794,0.19981417125902534,0.20600926949666457,0.19012820583617407,0.19587360819092492,44.97821755428725,30.061220840102255,31.52411691704065,1.77178958406776,2.5841396148927944,2.3891757033961727,1.9993720138329003,3.471225431553331,3.8224247615110207,0.38867937016421705,0.3909123363088917,0.3855879805092159
1960.0,0.6367416977882385,0.6379145997295936,0.6382813593647396,0.6352364649703031,0.6459635312842958,1.4079202403079174,1.319870574593174,1.4190718051654976,1.3475060197134194,5.466525732254029,5.541666666666667,3.7733823751382958,4.243066944187824,2.5914106975,2.9205246409764674,2.795256899796845,2.815491542551877,0.4676229830075188,0.6883051055739335,0.7407828366968503,0.7461453048337536,0.34227919288015834,0.37393920736670777,0.3700724402484352,0.358953513365896,0.18111715545019574,0.20620639960130385,0.19034384684812658,0.1960211323788533,44.97821755428725,34.89274726461284,31.07075449726694,1.77178958406776,2.8837847725701184,2.677505520570253,1.9993720138329003,3.039417853622042,3.3707667401623436,0.38863785053577843,0.38918791038835915,0.38366046194533165
1961.0,0.6337034106254578,0.6601833294772201,0.6390004109437885,0.6363025214875062,0.6482727356087343,1.4074647984229214,1.310848583826977,1.4154760919224707,1.3358890966391763,5.495042691955566,6.691666666666666,3.964533605087567,4.241355421449599,2.3596135266666667,2.9213510944140677,2.8120137631907065,2.8327505362563,0.35261970510585305,0.6887777146994241,0.7092924523535716,0.7145230229909305,0.35758570189115607,0.3737374185845713,0.3675633499931565,0.35525977451292023,0.1871437588246546,0.20754406775159412,0.18988130565216632,0.19622443279542007,44.97821755428725,35.282279970439575,32.272508946891044,1.77178958406776,2.356211021974109,2.164465328497739,1.9993720138329003,2.7268233748018536,3.02862932408827,0.38835900709088644,0.3872892375253417,0.3811517992533337
1962.0,0.6291072964668274,0.6516453172943173,0.6402516028568505,0.6361558824860035,0.6503651802854536,1.3345210496904374,1.295138246473986,1.4174783915000224,1.3233694280985844,5.52771886844635,5.566666666666667,3.8946033844917043,4.238372964816451,2.725611975,2.922794093500118,2.8031522516491885,2.8164141544214343,0.4896308937125748,0.6896028541524765,0.7197529439868845,0.7231581438141775,0.4065605930849966,0.37338791290704376,0.3679977751022324,0.3533259185143373,0.2165914990091211,0.20991859242126237,0.189776902903641,0.19728406128033538,44.97821755428725,36.378591484384884,34.93371858604986,1.77178958406776,2.496049442336777,2.2112220973071772,1.9993720138329003,2.454357205449611,2.6927006666913007,0.38787615459722663,0.3851642835831193,0.3781593537010463
1963.0,0.6263846755027771,0.6298979768561296,0.6418436515244349,0.6363571381158845,0.653394401640706,1.3090318733367834,1.2751266750325778,1.4189226816072689,1.3064317954687505,5.567224596733093,5.641666666666667,3.866635809580496,4.234569701545365,2.6510083966666667,2.924639480717273,2.795803320364548,2.792288985705241,0.4698980909896603,0.6906580093958434,0.7230583530616693,0.7221494661552275,0.39177995515758524,0.3729461784753411,0.3676628397982671,0.35007356965073355,0.2150410706281356,0.21302928891221812,0.18945756850867107,0.19847926649834896,44.97821755428725,36.3029279338481,35.50070108299779,1.77178958406776,2.52236094297609,2.108337344738522,1.9993720138329003,2.1835751830074197,2.3292309737453887,0.38726608472660906,0.38266470324370216,0.3747366239848342
1964.0,0.6243788003921509,0.6378556216548497,0.6436174147291296,0.636800874087486,0.6571322197936399,1.3578975574131382,1.2528026204741414,1.4187716853915493,1.2863816443863003,5.614115804359436,5.158333333333333,3.9057179379073084,4.2303206800330955,2.9637857449999996,2.9267081571122002,2.7959900252826095,2.7640607227086034,0.5745626646203553,0.6918407322939176,0.7158709537485717,0.7076959387880408,0.38243243551923467,0.37245798688545223,0.36670908570745797,0.345693711187356,0.2037247517372799,0.21661851766041137,0.18911809134081836,0.19969878462077373,38.0584917767046,38.27659769321404,37.03265208727168,1.77178958406776,2.3897664042220037,1.839021431640291,1.9993720138329003,1.9173978183668898,1.963360291371032,0.38659209804037814,0.37979226190283266,0.3710349938860668
1965.0,0.6193597912788391,0.6385104786582322,0.6454900169520519,0.6373545327377337,0.6574199268538198,1.2579886783452667,1.2292018022942648,1.4155242587582315,1.2557103834184933,5.6655605,4.508333333333334,4.049118311111987,4.225820630006771,3.6590479041666666,2.928907142899752,2.809968764706746,2.796910720375012,0.8116187587800369,0.6930978381103362,0.6939705261254913,0.6907456155823988,0.38163074756280446,0.37194715645847143,0.36538624979623313,0.34823549972371143,0.21957082608241446,0.2205569109836423,0.18905116521095947,0.20569218813308454,34.59862888791327,38.02816155898284,36.45566525506059,1.77178958406776,2.0937297465397733,1.8497470552309203,1.9993720138329003,1.6735177831560197,1.636449833972661,0.38588711264900377,0.37675294410918697,0.3672897659674406
1966.0,0.6228949427604675,0.6451733050324413,0.6470346081838083,0.6367102566178783,0.6564158164115274,1.2170562215154082,1.2097093443274338,1.4123765043196823,1.2297856192484158,5.716558750000001,3.7916666666666665,4.106950887176682,4.2220970788161445,4.449657133333333,2.9307329990745066,2.827464302730148,2.827125091604064,1.1735359472527471,0.694141547284429,0.6884582699925795,0.6883756755970285,0.40883557733029907,0.37152935951490784,0.36662914422015513,0.3528927541011698,0.2384392408503214,0.22392727482957028,0.1899441064065216,0.21210453787982542,34.59862888791327,35.6116257610666,35.391627303577955,1.77178958406776,2.161907127087181,1.9968807181100836,1.9993720138329003,1.4780273951314422,1.3871615870993443,0.3853107028787803,0.37384961651202087,0.363974970210803
1967.0,0.630079448223114,0.6338098740408279,0.6479206716740284,0.6375913335130771,0.6576839596186114,1.1831200338673962,1.198516826388434,1.4170914148576428,1.2219488808676024,5.7639075,3.8416666666666663,4.014603612463866,4.219956007078718,4.195850936666667,2.9317854688752862,2.8015058072123598,2.7949629923752926,1.0921954715835143,0.6947431357003238,0.6978287466575069,0.6961989930208704,0.4001979677509153,0.371291147326391,0.3649376396012286,0.3519531006109386,0.24157758063994497,0.22591277306196314,0.18867222961190516,0.21304440415095913,34.59862888791327,35.06753853987296,38.219215125839064,1.77178958406776,2.0919110407652255,2.0614952170941523,1.9993720138329003,1.3409605832857308,1.2219922380976762,0.38498212604145066,0.37124666643876203,0.3613286963733986
1968.0,0.634225606918335,0.6396927355534389,0.64795031495382,0.6375282608372564,0.6575561520389329,1.2288280206332336,1.1981422465362952,1.4172442623223942,1.221572206866951,5.809506254676819,3.558333333333333,4.003970408581169,4.219884312267286,4.513606608333334,2.9318207439581108,2.8007763533965577,2.786577186167361,1.2684608735363,0.6947632984712995,0.6994997633833737,0.6959534916130415,0.3791166589259375,0.3712831963857208,0.365083959411623,0.3522468977518203,0.2237076099619108,0.2259798720340152,0.1887072913793902,0.21324165282150284,37.069959522764215,36.15935161150211,41.82654919540649,1.77178958406776,2.144910233104342,2.074809319252523,1.9993720138329003,1.2450923030136676,1.1219456817404467,0.38497115982207003,0.3688200594801514,0.3591912842584586
1969.0,0.6438753008842468,0.6476784393689117,0.6471978811233522,0.636771377128751,0.655811219635975,1.2221342488914464,1.207647504898639,1.412122821848956,1.2260970662759065,5.8577156601257325,3.4916666666666667,4.115318646848633,4.221702829471862,4.8528614800000005,2.9309266553490825,2.8275503835484,2.810348918029324,1.3898409966587113,0.6942522422204082,0.6870793311992109,0.682899468837338,0.39514814065615644,0.37148538453255575,0.36649879792272055,0.35435061965525094,0.23175051250073117,0.22429023171354145,0.18992880190705613,0.21339155712461638,38.0584917767046,36.42558213805324,40.09102888164338,1.77178958406776,2.224052750693323,2.013668618776161,1.9993720138329003,1.1672446323281696,1.0545900158876913,0.3852500423857561,0.3663359702666027,0.35730880542846544
1970.0,0.6489855647087097,0.6381299443480314,0.645803397663854,0.6393244940014468,0.6463546880108734,1.253053326142816,1.225248877930482,1.4135883733107242,1.2258456953598913,5.911387841636658,4.983333333333333,4.2351002244805125,4.225066042845283,3.650001773333333,2.9292766952127924,2.8055953461313954,2.944066113925361,0.7324418274247491,0.6933090904397159,0.6624625622586149,0.6951585459318114,0.3653271529318349,0.3718621293404303,0.361215441960384,0.3707492962170156,0.2135382461199201,0.22123160541613066,0.18772256360960782,0.22064114235898413,35.58716114185365,36.824610170874216,37.87716879840872,1.77178958406776,1.8161750975468005,3.016706519360603,1.9993720138329003,1.0930702708199245,1.0047952236307267,0.38576979279264484,0.36366407798378464,0.3554113280010446
1971.0,0.63764888048172,0.6516153556834859,0.6439773154891418,0.6357814708938041,0.6489858445448073,1.3362095471743303,1.248269338939039,1.4019984016097344,1.2537945342127976,5.9708701528549195,5.95,4.352276654827267,4.229456970082723,3.1840620950000003,2.9271295692699573,2.870270972089292,2.8917929445020474,0.5351364865546219,0.6920816525561451,0.6594872522420584,0.664432244052008,0.32753157508554975,0.37235944388109476,0.36816367113039794,0.36229484341786067,0.1846433809470752,0.21736328785216133,0.19193552235962935,0.21211172102747178,34.59862888791327,37.57186249877927,36.3134321754183,1.77178958406776,2.1612889334900234,2.057239957447087,1.9993720138329003,1.01531977430579,0.9518265294484929,0.3864560812951888,0.360812220051658,0.353565765021048
1972.0,0.6394450664520264,0.6667000468522937,0.6420167345739816,0.6447810736949408,0.6557599704745087,1.3634458924653021,1.2729496251896109,1.413201005022514,1.2883971169138684,6.033413388893127,5.6000000000000005,4.620082665787879,4.234155637417459,3.8233919583333336,2.9248407462479595,2.7638877597681653,2.777735772334698,0.6827485639880952,0.6907730836346653,0.5982333996391447,0.6012307513248794,0.3647405359364057,0.3728983566529574,0.3501354977335192,0.3455737742048887,0.19601803565763376,0.21337368948207738,0.1835079355697411,0.1993349804691646,34.59862888791327,36.43632357095223,35.162659707421575,1.77178958406776,1.0600391072008069,1.0196892137794702,1.9993720138329003,0.934557581864777,0.8826909254093696,0.38720005189709106,0.3579305922819702,0.35200864487486533
1973.0,0.6406667232513428,0.6442767372069935,0.6400811699926737,0.6474610256812604,0.656143714895908,1.3533185075634664,1.2972791175224514,1.4165245889918883,1.3156996472244142,6.09307439540863,4.8583333333333325,4.712211404529445,4.238779554319205,4.571347321666667,2.9225971606945382,2.7318712819682167,2.73277878942205,0.9409291228130362,0.6894902467188907,0.5797429375393266,0.5799355238594057,0.3437519650459903,0.373435400099611,0.34485993537528126,0.3415371010230182,0.18902796372386632,0.209591574658356,0.18102625585151227,0.19349887380633476,34.59862888791327,37.84849800963511,33.13517484731318,1.77178958406776,0.8809251706533138,0.8385638469498682,1.9993720138329003,0.8597749158244248,0.8098192168140144,0.3879417512073677,0.355287186363063,0.3508882094308773
1974.0,0.6409685611724854,0.6564331673298168,0.6380519782415822,0.6456731509618416,0.6519454492446347,1.3214216486966655,1.3227476208166769,1.4143079552114004,1.3390365415584773,6.144066386184693,5.641666666666667,4.650036998448806,4.243612560320464,3.8840193374999994,2.9202614254348975,2.75324917440465,2.7389264161273696,0.6884524675036927,0.6881545814857255,0.5920918855749103,0.5890117470121293,0.33024479266017787,0.37400372148498146,0.3483747510831723,0.34625969409956897,0.1878724042941232,0.2057837255725956,0.1826804512201093,0.19207934612133465,34.59862888791327,37.143451288724144,34.72863535529765,1.77178958406776,1.0037060088974803,0.9378565827710895,1.9993720138329003,0.7945761627066017,0.7447161634662318,0.38872701037724117,0.3531051314955826,0.350354502403193
1975.0,0.6255608201026917,0.6660581999429602,0.6358144905632183,0.6510881522898418,0.6547420904942247,1.38482797407827,1.3507860264691696,1.4210138719816852,1.3734607196435569,6.18425486290741,8.475,4.847905297172434,4.24892582504468,2.776139896666667,2.917704491109053,2.6882549041756527,2.6662465550313343,0.3275681294001967,0.6866922632329951,0.5545188569883144,0.5499790923280693,0.3585094743667963,0.3746366228770994,0.3377862339273343,0.337021641934868,0.19056456061334898,0.20176032110939768,0.1776875119463736,0.1835283286864829,34.59862888791327,37.558093028531715,35.87124727662721,1.77178958406776,0.6687601937501456,0.6289807636087195,1.9993720138329003,0.735685467465429,0.6936032837934925,0.389601972196342,0.35143325794807373,0.35021889347785135
1976.0,0.6215898990631104,0.6481661332193906,0.633646206724486,0.6539261983819762,0.655047550438761,1.5471926851444744,1.3779132309101263,1.4245193782699612,1.4041010388718078,6.2141322500000005,7.699999999999999,4.964095995676767,4.254060352335554,3.2012420783333333,2.915244351490852,2.6538759210114375,2.623918752073504,0.4157457244588745,0.6852851417329638,0.534614141894657,0.5285793736379546,0.36778140139921983,0.3752561511631746,0.33230395187597495,0.3327727737473348,0.17379155367567942,0.19802606309598783,0.17509100217222995,0.17782520324406578,34.59862888791327,36.055737905521646,37.14676729820509,1.77178958406776,0.5294836980999837,0.4988337321043759,1.9993720138329003,0.6776369689841854,0.6419049981273843,0.3904676429820965,0.35021668990299565,0.35051064379973695
1977.0,0.6215961575508118,0.6364524119056361,0.6319713529356799,0.659097702022645,0.6581205204243946,1.5110019653776654,1.398837807411681,1.4308911610773283,1.4313255808771819,6.233253390853882,7.050000000000001,5.2026476385848515,4.258017622723531,3.8523805666666675,2.9133554640632084,2.590580073989153,2.5513995683688244,0.5464369598108748,0.6842046516002336,0.4979349465792008,0.4904040683913814,0.342296588869276,0.3757388490209714,0.32243068242608997,0.32409013270944764,0.16876759262451635,0.19524626627694652,0.17039499908181105,0.17100540063966432,34.59862888791327,32.26032361869761,34.88212541584639,1.77178958406776,0.35317586686711644,0.33188232017572317,1.9993720138329003,0.6255068105077638,0.5908003319205898,0.3911299425721306,0.3494495835265703,0.35108905398500384
1978.0,0.6222950220108032,0.6471001843692118,0.6306411896297827,0.6618888216012809,0.6592066209967489,1.474511047447647,1.4154379322128687,1.4343215823449709,1.4513680305346999,6.239261738082885,6.066666666666666,5.348406036962834,4.261155463747778,4.720995098333334,2.9118621303795997,2.5560180297020905,2.507885888443657,0.7781860052197803,0.6833503623964364,0.477902764307244,0.46890342115233163,0.34191300790582413,0.3761247737129807,0.31716352705037754,0.3198156559845636,0.17279979785575386,0.19310045455323543,0.16787924566998938,0.16695863739721173,34.59862888791327,33.69631114122038,37.354380559384154,1.77178958406776,0.2768340649236275,0.25861763297995444,1.9993720138329003,0.5878588059910316,0.5524068151802953,0.39166140228866325,0.34921035918692417,0.3519944890851844
1979.0,0.62261962890625,0.6495690347864513,0.6292265058627744,0.6615167313388846,0.657152528873491,1.4339499514294058,1.433075368116295,1.4338646078636972,1.4686950989998397,6.2300525041656485,5.8500000000000005,5.328198213167276,4.264488191938886,4.8542529375,2.9102803129558756,2.5606435289385363,2.5050733435284798,0.8297868269230768,0.6824453913267119,0.480583384193659,0.4701539325879118,0.3382837763471402,0.3765377061514807,0.3178632375357505,0.3213476245695914,0.1762783445441321,0.19087600166277108,0.16821387447164682,0.1655870465271836,34.59862888791327,33.14037345287252,36.76670619002563,1.77178958406776,0.2719708660790615,0.25300930753250567,1.9993720138329003,0.5658402966278266,0.5311991577792675,0.3922315514271534,0.3495773815137829,0.353437533638207
1980.0,0.6243488788604736,0.6535112476586292,0.6273304462490512,0.6604622718688198,0.6540396373103735,1.4464808115050098,1.4566862097638864,1.4325690248230056,1.4913926702917033,6.206740778892517,7.175000000000001,5.272258430190104,4.2689482977618205,3.898713579166667,2.90817024931415,2.5737210532256567,2.5157088565283865,0.5433747148664344,0.681238105141466,0.48816291676598544,0.47715962520404687,0.3254210285410023,0.37709515219601575,0.3198502458298285,0.32409950622491035,0.16973799972553366,0.1879840452592297,0.16916342696646625,0.16412159970671794,34.59862888791327,34.59862888791327,34.59862888791327,1.77178958406776,0.2806715100011857,0.26263653805011583,1.9993720138329003,0.5560314570973914,0.5269829230051267,0.39300311548803185,0.35051560789844777,0.35549905309064395
1981.0,0.6142160296440125,0.6601037580255892,0.6249289165979383,0.6588150109739244,0.6499338733760646,1.5734962366718765,1.486545559441307,1.4305433888016867,1.5197996630067718,6.173704469848633,7.616666666666667,5.188601986837148,4.27458769361132,3.546145500833333,2.9055134158106624,2.594063906260438,2.5392857494514924,0.4655770898249452,0.6797178170313739,0.4999543061582412,0.4893969041937214,0.2913186426844249,0.37780776808073524,0.3229665417351958,0.32792973506131057,0.1433735861804493,0.18446077555004103,0.170650528531857,0.1624872761735815,34.10436276094308,32.65186255503101,33.877850793654005,1.77178958406776,0.30026019784233543,0.2857521085394929,1.9993720138329003,0.5513029824630085,0.533571555129327,0.3939917282220589,0.3518681777241512,0.35803208679648596
1982.0,0.6167433261871338,0.6721547209923454,0.6225921055794822,0.6535137845756268,0.6422271113768141,1.6210368034034437,1.5173012899232583,1.4240103590060764,1.543600167019654,6.136431883613586,9.708333333333332,4.946616936466369,4.278191929066488,2.5407906766666666,2.9015711786858627,2.6588863965550895,2.6080357743673885,0.2617123443776824,0.6782237044982207,0.5375161308638694,0.5272362521425495,0.3024270941116672,0.37829732707568137,0.3330977770686025,0.3387597934696428,0.14324332695842762,0.180891654818503,0.1754674568258616,0.16392846856159854,24.713306348509477,31.301906184172605,31.906938633734637,1.77178958406776,0.4064055852215736,0.39303439651850625,1.9993720138329003,0.5476132580171723,0.542881463855054,0.3950046776683779,0.3534274395953609,0.3607288232589564
1983.0,0.6038522720336914,0.6613250673330826,0.620669375307307,0.6582104205531595,0.6450478968646794,1.7589749742172087,1.5404488128144187,1.4297994043225568,1.5738557280132743,6.0990373514709475,9.6,5.158979450881361,4.283374145418173,2.7998271183333334,2.900065827592242,2.6015049746572174,2.5623807388854276,0.29164865815972224,0.677051718840479,0.5042673651690502,0.49668364902048023,0.26463414354826487,0.3789710644425439,0.32411406550552324,0.33008153912498017,0.11896557643056134,0.17840360522487234,0.1711974800272314,0.15768052271775712,24.713306348509477,32.94484697535725,30.911487824342164,1.77178958406776,0.2821723922873991,0.28101091173648285,1.9993720138329003,0.5419910629810502,0.5505603857505088,0.39579696991957625,0.3550284177702137,0.3630674002782858
1984.0,0.6019517779350281,0.6725725741871309,0.6198417062329972,0.6613767849016762,0.6474448876082914,1.7042729416534135,1.5504407441300396,1.4336927084997961,1.5886005454358967,6.062323845726013,7.508333333333334,5.320662043648695,4.28555111335398,3.7748563150000005,2.8993799144449652,2.5623817436878267,2.529709972248426,0.5027555580466149,0.6765477386118113,0.48159077247662374,0.4754502262116339,0.29211410695868895,0.3792556296270493,0.3181266004642217,0.32409813904260126,0.1326516064622315,0.17735036970800613,0.1683397910101806,0.15407836270613623,24.713306348509477,27.14287819434076,29.635888179514293,1.77178958406776,0.2149506475205576,0.2172260692978738,1.9993720138329003,0.5343803217467631,0.5491796201016048,0.39614122081510084,0.3566371689177611,0.36497440476540255
1985.0,0.6023015379905701,0.6564511689761412,0.6200255215629371,0.6616369354195845,0.6478959429322751,1.5905540080868315,1.5482204149114,1.434012245364497,1.5866752510169404,6.023919379684449,7.191666666666666,5.334699134840036,4.285070112071465,3.957710126666667,2.8995339898702057,2.5591498836006976,2.526499492706921,0.5503189052143685,0.6766596377739381,0.4797177533194541,0.47359737238165345,0.30653470759445955,0.37919267702524084,0.31763711283073554,0.32353659740254775,0.14750620286167881,0.1775833356391816,0.1681057471359439,0.15406337641485307,24.713306348509477,27.32956978099131,28.620714031798425,1.77178958406776,0.20120278150259666,0.2031029358441796,1.9993720138329003,0.5325259005539063,0.5460520587306312,0.39606460557781276,0.3583605775937772,0.3666371959008873
1986.0,0.6077370047569275,0.6544156012421783,0.6207128688457222,0.6595584301278903,0.6464888485360413,1.572456139521308,1.5399241560664996,1.4314578273623437,1.575232568538479,5.979706231506348,7.0,5.225811128387373,4.283258928119227,3.9024623016666666,2.900101295654756,2.584895778414961,2.548820072002096,0.5574946145238096,0.6770782117830515,0.49464010751812815,0.4877367377777071,0.3144804977800549,0.37895602891297675,0.3215582874232335,0.3273725878438995,0.15214617222471302,0.17845925317945618,0.16997882659128272,0.15656864189576675,24.713306348509477,26.612622748689923,28.085294446552744,1.77178958406776,0.22353506722182026,0.22349882507295832,1.9993720138329003,0.5415134057070945,0.5503194738429682,0.3957789317501659,0.3603979914139318,0.3684291524150624
1987.0,0.6159725785255432,0.650839639995237,0.6215286462055766,0.6562878944161572,0.6440144527210528,1.5662400806556522,1.5300919594646103,1.4274317606836942,1.5606084028634106,5.92510187828064,6.175000000000001,5.068395429701654,4.2810815002421005,4.166824553333333,2.900755004721434,2.625081236382263,2.5837459474717654,0.6747894013495276,0.6775752819836278,0.5179314188863093,0.5097759208625628,0.31335405743967953,0.37867235974787977,0.32777654444412474,0.3335087620077908,0.15233341172813875,0.17950849438389319,0.17294082415508122,0.1602571568811961,19.276378951837394,26.015862630902255,27.096018128100468,1.77178958406776,0.2700181152464356,0.26650143995518927,1.9993720138329003,0.5664280143023304,0.5690510230881808,0.39544158384000583,0.3629965992956445,0.37075422668994173
1988.0,0.6206663846969604,0.6499792932202907,0.6222446213733723,0.6503325879363964,0.6388508674936454,1.564512094570182,1.5214770149416816,1.4200795582079537,1.5437653560794635,5.8580311105422975,5.491666666666666,4.818514208996457,4.279142899756128,4.228538674166667,2.901309301118494,2.697369153214956,2.652676055463822,0.7699918678300456,0.6780117815845418,0.5597927153932233,0.5505174293169284,0.3014004418102377,0.3784205732557661,0.3392535064193605,0.34481816527547726,0.1480314557093511,0.1804378306275522,0.17838111618042818,0.16609068618417897,13.839451555165308,25.64011185638212,26.035249973334878,1.77178958406776,0.3857350302141373,0.3768447192766049,1.9993720138329003,0.6120199391601545,0.6108421934919949,0.3951470723886581,0.36631998297838714,0.37374350363734044
1989.0,0.6118586659431458,0.6554940932276274,0.6227103471742167,0.6429179599612269,0.6320447495467293,1.5290950424474667,1.5158812298267061,1.4108871027981882,1.5281674444426958,5.781904476898193,5.258333333333333,4.5596842974760525,4.2778667452568975,3.956019111666666,2.90165916765928,2.7860487539513925,2.741119312592072,0.7523332700475436,0.6782958283767269,0.6110179065453215,0.6011642766823526,0.307004120011679,0.3782552235381745,0.3538279607712603,0.3591933081846746,0.15361469641755468,0.18104649091263839,0.1852406970530833,0.17293227946182332,13.839451555165308,24.897719341505617,24.835618113050174,1.77178958406776,0.5987764856732677,0.5820395516334111,1.9993720138329003,0.6803252641472884,0.678996330844913,0.39495630559763134,0.3702797493947787,0.37739534468701225
1990.0,0.6151978969573975,0.653906814639034,0.6228213904219997,0.6342336618947463,0.6236352163873462,1.5152442174080065,1.5145480265718543,1.400065181072672,1.515193736515066,5.703687379989624,5.616666666666666,4.311702347942155,4.277560604514196,3.3301323075,2.9017412673058716,2.8884103234906933,2.8473631064527987,0.5929018945103858,0.6783635664316725,0.6699002135129398,0.6603802574200789,0.32382191611575106,0.3782156044903855,0.3713137379190223,0.37657480681952754,0.16143363888197523,0.18119208848274204,0.1933997621955384,0.18054409076764955,13.839451555165308,24.645009064021096,25.92497351436089,1.77178958406776,1.018357444570632,0.9925723375332037,1.9993720138329003,0.7698953725478961,0.774577323860144,0.3949109165012581,0.3745724140914233,0.3814814181479278
1991.0,0.6150988340377808,0.6443221906574483,0.6226537519657822,0.6250354944769362,0.614377218205356,1.546379952260839,1.5165608728698468,1.3885365344272695,1.5047315652649693,5.629119643165588,6.849999999999999,4.0970473394868945,4.278022493867118,2.453061538333334,2.9016171250227414,2.9953837448980374,2.960368352277746,0.35811117347931887,0.6782613062886972,0.7311079166766896,0.7225614221603054,0.30974649987127273,0.37827538668944477,0.3903422913663936,0.3957262597532032,0.1529336135650542,0.1809723543212427,0.20219320793254764,0.1884237267770779,15.322249936075877,24.988697533611855,27.910037770596112,1.77178958406776,1.9147025421605766,1.8852899564948737,1.9993720138329003,0.8763241322051153,0.8927442656208585,0.394979453209515,0.3788940076922817,0.38575379642377844
1992.0,0.620048463344574,0.6497205615790359,0.6224467872789877,0.6327400638717599,0.621874015726496,1.5956447925046378,1.5190471350382173,1.398197838294492,1.517818364925068,5.561307633567811,7.491666666666667,4.273869935177952,4.278590463520016,2.4388989083333334,2.9014622528494667,2.905874553641447,2.8794014852767322,0.3255482413793103,0.6781350721897371,0.6799164686139318,0.6737223006195302,0.3061762208127513,0.3783489558815168,0.37436749342737646,0.3795813056135979,0.14690394746053836,0.18070164588017276,0.1948169009928009,0.18127491546300148,15.322249936075877,24.57715859750713,27.834177893789718,1.77178958406776,1.121880121471588,1.1269583836180805,1.9993720138329003,0.9921506683081467,1.0216206793880633,0.3950641837929236,0.3830343534730491,0.3899509507084758
1993.0,0.6141963005065918,0.6471144287133587,0.6224741465566307,0.6339528921927896,0.6230998271752052,1.5644899801359076,1.5187183925461996,1.3997142915627692,1.5191329496846053,5.5011413750839235,6.908333333333332,4.304493569087122,4.278515523826931,2.6857744066666664,2.9014828261438725,2.891696231190466,2.863861736174324,0.3887731348612787,0.678151758474545,0.6717854690171424,0.665319088113234,0.30621426722294237,0.3783392453336221,0.3718867355843514,0.3770830603739462,0.14984360485633688,0.18073739513049888,0.1936658446493798,0.18025241974868084,19.770645078807583,24.209320595482193,27.035300060395063,1.77178958406776,1.0320381546227007,1.03361133370863,1.9993720138329003,1.109158658091,1.139758734100205,0.39505297569697406,0.38688858534755277,0.3939127862306047
1994.0,0.6079543828964233,0.6471605145579824,0.622749031078535,0.6370630329679023,0.6264849064306506,1.5277527080967581,1.515416739584733,1.4035976208462617,1.520063049018747,5.44907814050293,6.1000000000000005,4.386979307872321,4.2777601790754405,3.1625321649999996,2.9016878275247517,2.8552190832843487,2.8271181600029536,0.5184478959016392,0.6783194255999406,0.6508394234184629,0.6444338943951168,0.33049159792103844,0.3782414302526921,0.3655665799576659,0.37057496889818176,0.16259052162229862,0.18109719185394704,0.19072647523192737,0.17787367702793128,19.770645078807583,24.370703771207147,26.34869402891891,1.77178958406776,0.8406852097451618,0.8401206262826652,1.9993720138329003,1.2200259334567105,1.2496101514315519,0.3949404892874877,0.3903705147475132,0.3973127683337436
1995.0,0.6073774099349976,0.6360465276664558,0.6231577228717119,0.6319831252002062,0.6218889416926826,1.4868920406261974,1.5105124371465901,1.3972508010237406,1.5082899778318535,5.404441121170044,5.591666666666668,4.255171390267015,4.2766287850375395,3.2391984908333336,2.9019867042107865,2.9147106959478744,2.8894308884375763,0.5792903411326378,0.6785687629386598,0.6849807983327727,0.6790398372781554,0.36209369954793685,0.37809512644080406,0.37592038963443153,0.38078439111981294,0.17878642789620414,0.18163417978747248,0.1955366671035254,0.18283882576174626,19.770645078807583,24.51287199388076,25.629264467174423,1.77178958406776,1.1394006793651412,1.1424859861527754,1.9993720138329003,1.3217005612105797,1.3591341350668127,0.3947736675290072,0.3934709801319125,0.4001123615220359
1996.0,0.607116162776947,0.6220278405797488,0.6235612647263871,0.6290324446898296,0.6194448026013207,1.4893662172513242,1.5056755465111726,1.3935546408721853,1.4995530747513097,5.365062883132935,5.408333333333334,4.185158692290585,4.275501346356458,3.2404848433333338,2.902274526742758,2.949065395728302,2.934172221192214,0.5991651482280431,0.6788150187851183,0.70464840464968,0.701089835995277,0.36655661158532665,0.37794958425440345,0.38200807944580767,0.3865988903728532,0.18009926106048785,0.18216676529798304,0.19835263050737215,0.18592933380208893,19.770645078807583,23.542167955134857,25.624671700461477,1.77178958406776,1.3580397783080265,1.388998540759646,1.9993720138329003,1.4176116955482012,1.4811328040393619,0.3946094491618765,0.3962993209490011,0.4024956851510487
1997.0,0.609609842300415,0.619243987952489,0.6237679298224198,0.6265958002855927,0.6174342409905337,1.4922013262415252,1.5009623671978576,1.390497032032309,1.4923606000495024,5.327718980392456,4.941666666666666,4.130574443160348,4.277310535392109,3.456806476666666,2.904235062814384,2.977331154796394,2.9765254082814034,0.699522389881956,0.6789862552142586,0.7208031705436121,0.7206081016673389,0.36574049593196867,0.37815489374949574,0.3870766946793085,0.391419481611901,0.17946404028245874,0.18281081713453415,0.20069034649297568,0.1884996651363967,19.770645078807583,22.30644211256544,27.951466454724855,1.77178958406776,1.5768170304731979,1.664090392560329,1.9993720138329003,1.522186287407559,1.6280956770398105,0.3944739853428508,0.39906623215204307,0.4048139429730889
1998.0,0.6230132579803467,0.6176361780391836,0.6239663568311946,0.6234479701238218,0.6145392862229179,1.4797376904719521,1.498499198010256,1.3865397795523267,1.4857067499535415,5.28978,4.5,4.064013658143886,4.276845314631361,3.6712544941666665,2.9044532765396314,3.0137144567906784,3.028627990064831,0.815834332037037,0.6791111351638814,0.7415611044395702,0.7452307607273309,0.36474823918244886,0.37809544482771174,0.39368094446237206,0.3979286140164882,0.1806158775288129,0.18309042513439813,0.20372705064449104,0.19159628249555377,19.770645078807583,22.831750517774392,29.031645337980418,1.77178958406776,1.9559589294079227,2.158494612701597,1.9993720138329003,1.6541251637196652,1.8215254906529708,0.3943913666687272,0.40196569392090614,0.4073582255879907
1999.0,0.6259886622428894,0.6179929892232611,0.6239010259106558,0.6295957314684522,0.6101912097352019,1.4624677290354786,1.499310220196148,1.4011581545956406,1.480668257047621,5.250318949958801,4.216666666666668,3.9806972451926756,4.276998492319883,3.7587615800000003,2.904381418645094,2.9121432187765772,3.0923428126733445,0.8914059083003951,0.6790700122668808,0.7315661150300875,0.7768344644667061,0.34724519683110383,0.37811501253484053,0.38089280496565664,0.4071541941976805,0.1762395241705008,0.1829982580013897,0.19685916719016416,0.19541570215828136,19.770645078807583,22.57248572323085,28.411328234264083,1.77178958406776,1.5103694401701506,3.2232642607339113,1.9993720138329003,1.8230225911214721,2.07378297898553,0.3944185595578339,0.405080679334064,0.4103690803574918
2000.0,0.6370731592178345,0.627459758287601,0.6235110771870327,0.6250819745936409,0.6147792220737213,1.450584696876524,1.5062767831331751,1.397142115568972,1.5026142854672087,5.209378,3.9666666666666663,3.82872364497065,4.275642139585766,3.698514110833333,2.9022391388839637,2.951588165678777,3.00116350826488,0.9323985153361345,0.67878438937014,0.7709065577391401,0.7838548264529774,0.34914635694120577,0.37796774569748265,0.390448258961798,0.3967635551203635,0.17840431668622764,0.18210040267066835,0.20098704901354697,0.1890433326529226,19.770645078807583,22.904597868966434,27.48389589057997,1.77178958406776,2.132275391484497,2.433797989212794,1.9993720138329003,2.0333383032961176,2.392418768864148,0.394629845169908,0.4084248612585969,0.41403657513932607
2001.0,0.6403365731239319,0.6267334350902847,0.6224674623833001,0.6258162701517006,0.6122416406925604,1.457810509614871,1.5187987058444372,1.4013055603635272,1.515420353169213,5.167276541351319,4.741666666666666,3.7288538238642635,4.278533836378228,2.9753477383333333,2.901477802657528,2.921792783946111,3.0076967300894792,0.6274898569420035,0.6781476818034524,0.783563240062389,0.8066008677627811,0.32737300761033533,0.3783416181394859,0.38887524616665015,0.4005172564978562,0.16917991778997216,0.1807286601649669,0.19980861809374717,0.18871205868621227,19.276378951837394,22.680697559999867,26.726748196315157,1.77178958406776,2.1120378197263405,2.8309712851044013,1.9993720138329003,2.2834529134448918,2.7854702570817156,0.3950557137534658,0.41198962572941705,0.4184102017113635
2002.0,0.6296166777610779,0.6370815724130238,0.6210369341236215,0.6252378975704207,0.6098220416798235,1.5576674019361438,1.5360163906302302,1.4009589211520062,1.5316212159156695,5.124572744766235,5.783333333333334,3.7010855742530016,4.2823977374428885,2.371354,2.9003636482466444,2.9244486558349507,3.0161895852089744,0.41003239193083574,0.6772756353029724,0.7901596969762578,0.8149472701175624,0.2970014258136594,0.3788437265638548,0.3900963210312638,0.40324087996154506,0.1470088057105592,0.17887481699409616,0.20030950579841855,0.18762078640511556,19.276378951837394,21.90001221067021,26.31014802353555,1.77178958406776,2.176641012221493,3.005494485261763,1.9993720138329003,2.5657821147956814,3.250641133334499,0.3956446972097473,0.4157430355152969,0.4233654106970081
2003.0,0.6214457154273987,0.6451237665606844,0.6196505575075826,0.624557103127446,0.6072173916209014,1.5934519416730966,1.55275036295516,1.4008058531744425,1.5472545724648723,5.082443890808106,5.991666666666667,3.6609165660532064,4.28604987433443,2.2394455574999994,2.8992186869546974,2.925865187755723,3.01750445202379,0.37376003741307356,0.6764313929979431,0.7992165718515857,0.824248353541946,0.3186324860852579,0.37932095317728426,0.3915497936212855,0.4064696352420455,0.15164472625330896,0.17710868567922303,0.20086778955035328,0.18678240906200302,17.299314443956636,21.149906300243263,25.725402137968448,1.77178958406776,2.2570961204953197,3.176112265512198,1.9993720138329003,2.8665136058224965,3.714091188985426,0.39622098925990384,0.41958963119046205,0.42853400582291545
2004.0,0.6171151399612427,0.6284014067867757,0.6186119386483022,0.6242492049646816,0.6051140655668097,1.565078112620812,1.5653114506232157,1.400077788715196,1.5575067740418473,5.042861277862549,5.541666666666667,3.665761913352046,4.288736063074639,2.427296988333333,2.8983258935920997,2.931310020503102,3.0154951657176827,0.43800847909774426,0.6757995481573796,0.7996455006600943,0.8226107524152473,0.34339984568502757,0.37967358224466813,0.39217024188118305,0.4091413520422489,0.16332730035355153,0.17580582847652262,0.20120099488001897,0.18641844116873507,17.299314443956636,19.920248993430008,25.056195780059955,1.77178958406776,2.2123640333741594,3.1237249310394803,1.9993720138329003,3.1740481536645313,3.9955040745623416,0.3966561137647654,0.42334134511046045,0.43342492411054795
2005.0,0.6056353449821472,0.6169554175120208,0.6178586576070473,0.6244093552659702,0.6035952910115974,1.4969418501056089,1.574432558682336,1.398969247254727,1.5634440976837167,5.00802106397346,5.083333333333333,3.7143258228929383,4.290661309691823,2.717179228333333,2.897662273304505,2.939066484942282,3.0094817935110787,0.5345270613114753,0.6753416464634981,0.7912785859623811,0.8102363489391232,0.3813491232874783,0.37992716297656065,0.39176758566695946,0.41096819598462003,0.18442269567807942,0.17487193630449172,0.20121187816867125,0.18629818854342944,17.299314443956636,19.762442141651704,24.23591528110351,1.77178958406776,2.0563719327812335,2.8724938594539924,1.9993720138329003,3.4823975865215004,4.0,0.39697346024504065,0.4267599704562603,0.43785516867896923
2006.0,0.6055108904838562,0.603606015078531,0.6171173339324505,0.6236038279690138,0.6011671127663304,1.509616588434174,1.5834165089416639,1.3991160566206808,1.57081629106668,4.971200612734243,4.608333333333333,3.6573336947834374,4.292539295615761,2.9038574100000005,2.896997507226894,2.9388295291010658,2.9892922464861336,0.6301318068716095,0.6748913190348145,0.8035442686820743,0.817341947974244,0.40619455193888876,0.3801751979585491,0.3935047091435921,0.41501883912264087,0.1913471613094258,0.17396200053157237,0.2018309445303063,0.18671542287770673,17.299314443956636,19.308336227840506,23.476356532862003,1.77178958406776,2.17129476341132,2.9689599608310684,1.9993720138329003,3.915986310177167,4.0,0.39728719311920846,0.43049771307276713,0.44265896714538366
2007.0,0.6040037274360657,0.5937904116337726,0.6162708337356122,0.6235401691463797,0.5992565951819363,1.5231807795648908,1.593683000648177,1.3984171915953036,1.578168938306086,4.92835875587319,4.616666666666667,3.6772536440947774,4.294665625432259,2.9331414841666663,2.89622579837981,2.943960099327795,2.976500542242932,0.6353375055956677,0.6743774838322376,0.8005866291153011,0.8094357448045039,0.4164849329689566,0.38045684363637366,0.3936049786543985,0.4176138436439165,0.19303492202306372,0.17293409531790585,0.20196873231315712,0.18666523865086226,17.299314443956636,19.83988762363229,24.36547679441558,1.77178958406776,2.0970568691202556,2.819742715504935,1.9993720138329003,4.0,4.0,0.39764713314834094,0.4346571017821029,0.447766542883426
2008.0,0.6040886044502258,0.5887330262508095,0.6153275105167815,0.6233369116196436,0.5971133710986983,1.5762783756230914,1.6051321228362412,1.397911071114488,1.586899612728839,4.892561585865609,5.8,3.681363055483896,4.297015058612641,2.374181118333334,2.8953518330702313,2.9477478816714817,2.962702504381118,0.4093415721264369,0.6738053727009841,0.8007218623222739,0.8047841138536351,0.4049902615223095,0.3807690448001905,0.3940165031676028,0.4205913464727361,0.182868266716948,0.17180262935756307,0.20219338953935062,0.18656995809280572,17.299314443956636,18.788597916025815,26.46135094278963,1.77178958406776,2.06412519676151,2.733485361908704,1.9993720138329003,3.42867042982216,3.627893515061363,0.39805033541940626,0.43259614435001376,0.4495197124894447

